GiPL: Generative augmented iterative Pseudo-Labeling for Cross-Domain Few-Shot Object Detection

Vision-language foundation models have shown promising zero-shot generalization for Cross-Domain Few-Shot Object Detection (CD-FSOD). However, they face two critical challenges in fine-tuning: insufficient support set utilization due to sparse single-instance annotations, and severe overfitting under extremely limited target-domain samples. To address these issues, this paper proposes GiPL, an efficient two-branch training framework. In the first branch, we design an iterative pseudo-label self-training paradigm, which performs zero-shot inference on the support set to generate reliable pseudo-annotations, fuses them with ground-truth labels, and iteratively optimizes the model to fully exploit support set data. In the second branch, we introduce generative data augmentation pipeline using large vision-language models, which synthesizes domain-aligned, multi-object annotated images to enrich training samples and suppress overfitting. Extensive experiments on three challenging CD-FSOD datasets (RUOD, CARPK, CarDD) under 1/5/10-shot settings demonstrate that GiPL consistently outperforms state-of-the-art methods with significant performance gains. Code is available at \href{https://github.com/z-yaz/CDiscover}{CDiscover}.

==> sec/overview.txt <==
一、摘要

二、引言

三、相关工作 (江永卫)
1、General Object Detection (Open-Set Object Detection)
2、Few-Shot Learning
3、Few-Shot Object Detection
4、Cross-Domain Few-Shot Object Detection


四、方法 （刘佳聪+赵亚泽）
Baseline介绍 (Grounding DINO + GLIP)
伪标签
数据增强

五、实验 
1、Dataset and Metric
2、Implementation Details (秦艺恺)
    Training
    Inference
3、Detection Results (Comparison With Baseline) 

4、Ablation Study

5、Visualisation Results (罗舒)

6、Sensitivity Analysis (秦艺恺)
